Solving differential equations with unknown constitutive relations as recurrent neural networks

We solve a system of ordinary differential equations with an unknown functional form of a sink (reaction rate) term. We assume that the measurements (time series) of state variables are partially available, and we use recurrent neural network to "learn" the reaction rate from this data. This is achieved by including a discretized ordinary differential equations as part of a recurrent neural network training problem. We extend TensorFlow's recurrent neural network architecture to create a simple but scalable and effective solver for the unknown functions, and apply it to a fedbatch bioreactor simulation problem. Use of techniques from recent deep learning literature enables training of functions with behavior manifesting over thousands of time steps. Our networks are structurally similar to recurrent neural networks, but differences in design and function require modifications to the conventional wisdom about training such networks.

==> codeinclude/euler-cell.txt <==
    def __call__(self, inputs, state):
        """This method is invoked by rnn or dynamic_rnn to construct the graph for a single integration step.
        Arguments:
            inputs = time-dependent input. Here, deltat, t, input_data:
                deltat: a scalar specifying the time increment
                t: a scalar specifying the previous absolute time
                inputs: a tensor specifying time-varying inputs for this time step
            state = the RNN internal state. Here, the physical state of the system at time t.
            output = new_state = state + rate(state, t, inputs) * deltat."""
        deltat, t, input_data = inputs
        delta = self._rate_function(state, t, input_data, self._known_constants)
        delta = delta * deltat
        output = state + delta
        return output, output  


==> codeinclude/feed-forward-code.txt <==
# A feedforward network with hidden units 
def relu(state, known_constants, hidden_size=800):
    X, S, V = tf.split(state, 3, axis=1)
    X_to_hidden = tf.get_variable("X_to_hidden", shape=[1, hidden_size], dtype=tf_float_type)
    outbias = tf.get_variable("outbias", shape=[1], dtype=tf_float_type)
    S_to_hidden = tf.get_variable("S_to_hidden", shape=[1, hidden_size], dtype=tf_float_type)
    xbias = tf.get_variable("xbias", shape=[hidden_size], dtype=tf_float_type)
    sbias=tf.get_variable("sbias", shape=[hidden_size], dtype=tf_float_type)
    hiddenbias=tf.get_variable("hiddenbias", shape=[hidden_size], dtype=tf_float_type)
    hidden_to_output = tf.get_variable("hidden_to_output", shape=[hidden_size, 1], dtype=tf_float_type)
    xrelu = tf.nn.relu(tf.matmul(X*.1, X_to_hidden) + xbias*.1)
    srelu = tf.nn.relu(tf.matmul(S, S_to_hidden) + sbias)
    output = tf.matmul(xrelu + srelu + hiddenbias, hidden_to_output)
    output, = tf.unstack(output, axis=1)
    
    return output



==> codeinclude/feed-forward-network.txt <==
# A feedforward network with hidden units 
def relu(state, known_constants, hidden_size=800):
    X, S, V = tf.split(state, 3, axis=1)
    X_to_hidden = tf.get_variable("X_to_hidden", shape=[1, hidden_size], dtype=tf_float_type)
    outbias = tf.get_variable("outbias", shape=[1], dtype=tf_float_type)
    S_to_hidden = tf.get_variable("S_to_hidden", shape=[1, hidden_size], dtype=tf_float_type)
    xbias = tf.get_variable("xbias", shape=[hidden_size], dtype=tf_float_type)
    sbias=tf.get_variable("sbias", shape=[hidden_size], dtype=tf_float_type)
    hiddenbias=tf.get_variable("hiddenbias", shape=[hidden_size], dtype=tf_float_type)
    hidden_to_output = tf.get_variable("hidden_to_output", shape=[hidden_size, 1], dtype=tf_float_type)
    xrelu = tf.nn.relu(tf.matmul(X*.1, X_to_hidden) + xbias*.1)
    srelu = tf.nn.relu(tf.matmul(S, S_to_hidden) + sbias)
    output = tf.matmul(xrelu + srelu + hiddenbias, hidden_to_output)
    output, = tf.unstack(output, axis=1)
    
    return output

